Six Months of Multi-Wavelength Follow-up of the Tidal Disruption Candidate ASASSN-14li and Implied TDE Rates from ASAS-SN

We present ground-based and Swift photometric and spectroscopic observations of the candidate tidal disruption event (TDE) ASASSN-14li, found at the center of PGC 043234 ($d\simeq90$ Mpc) by the All-Sky Automated Survey for SuperNovae (ASAS-SN). The source had a peak bolometric luminosity of $L\simeq10^{44}$ ergs s$^{-1}$ and a total integrated energy of $E\simeq7\times10^{50}$ ergs radiated over the $\sim6$ months of observations presented. The UV/optical emission of the source is well-fit by a blackbody with roughly constant temperature of $T\sim35,000$ K, while the luminosity declines by roughly a factor of 16 over this time. The optical/UV luminosity decline is broadly consistent with an exponential decline, $L\propto e^{-t/t_0}$, with $t_0\simeq60$ days. ASASSN-14li also exhibits soft X-ray emission comparable in luminosity to the optical and UV emission but declining at a slower rate, and the X-ray emission now dominates. Spectra of the source show broad Balmer and helium lines in emission as well as strong blue continuum emission at all epochs. We use the discoveries of ASASSN-14li and ASASSN-14ae to estimate the TDE rate implied by ASAS-SN, finding an average rate of $r \simeq 4.1 \times 10^{-5}~{\rm yr}^{-1}$ per galaxy with a 90% confidence interval of $(2.2 - 17.0) \times 10^{-5}~{\rm yr}^{-1}$ per galaxy. ASAS-SN found roughly 1 TDE for every 70 Type Ia supernovae in 2014, a rate that is much higher than that of other surveys.

==> reviewer_response.txt <==
We thank the reviewer for a thorough reading of the manuscript. Below we include the comments provided by the reviewer and editor followed by our responses to each. All changes to the text have been colored red using a user-defined "\edit" command in laTex.

In addition to changes made in response to the reviewer's comments, we have also made minor updates throughout the text to improve readability and correct typos.


Reviewer:
Introduction section: The figure 1 shows SDSS image of the host galaxy and the g-band image by Liverpool telescope. But in the text I could not find out if the LT image was part of the follow-up campaign or was obtained from some archival data-set.

Response:
We have updated the text in the caption of Figure 1 to make it clear that the LT image was part of our follow-up campaign.


Reviewer:
Figure 1 need not be colored.

Response:
We will make the figure colored in the online version only.


Reviewer:
Section 2: 1. section 2.1: In the last paragraph, it is suggested that TDE candidates prefer post-starburst hosts. But it should be mentioned that some galaxies like NGC 5905 where TDE was discovered shows nuclear star-formation.

Response:
We have changed the wording of this paragraph to acknowledge the fact that some TDE candidates have shown nuclear star formation, and that the post-starburst hosts are only a subset of the overall sample.


Reviewer:
2. Section 2.2: a) mention the dates spanned by the Swift XRT and UVOT ToO observations and the X-ray energy range used
in the following data analysis. 

Response: 
We have added the date range for the Swift observations to Section 2.2.


Reviewer:
b) the source count rates for SWIFT UVOT and other ground based observations is extracted from 5'' radius. But X-ray count rates were extracted from a much larger area of 47''. No reasons for such a choice has been given. Neither is there any mention of contribution from other sources of the galaxy like X-ray binaries to the count rates extracted from such an extended region. What is the extent of the host galaxy covered within 47''? 

Response:
The reason for the different aperture radii used for the UVOT and XRT observations is that the two telescopes have very different PSFs, and the photometry is calibrated for different radii. For the XRT, the standard extraction radius is 20 pixels, which corresponds to 47", while for the UVOT it is 10 pixels, which corresponds to 5". We used these radii for our measurements because they are the standard choices, and we used the same 5" radius for our ground data to maintain consistency with the Swift UVOT optical data. The XRT and UVOT PSFs and photometry practices are described in Poole et al. 2005 and Breeveld et al. 2010, which are both cited in the manuscript, so we have not adjusted the text to further explain these choices. 

As can be seen in Figure 1, which shows a 3" circle centered on the TDE position, the host emission is almost entirely contained within 3", and all host X-ray emission would be contained within the 47" extraction radius used for the analysis in the manuscript. As there is no X-ray detection from the host in archival data, we have assumed that any contribution from X-ray binaries or other sources is minimal compared to that of the TDE.


Reviewer:
c) Assuming an upper bound of X-ray luminosity of 7.5e-14 ergs/s/cm/cm from ROSAT data of the host galaxy, the X-ray brightness has increased by atleast 3 orders of magnitude. This is a very large change in luminosity and should be noted and discussed if a TDE can give rise to such variations. Note to compare X-ray luminosities from in the correct X-ray energy bands. One can also compare what would be the count rate in ROSAT given the rate in SWIFT XRT. 

Response:
We have added a paragraph to this section discussing the increase in count rate between the ROSAT observations and the Swift XRT observations.

Reviewer:

d) Table A2 must also mention the detected count rates and the energy range used for the count rate detection.

Response:
The XRT count rates have been added to Table A2 as requested, and the energy range has been added to the table caption.


Reviewer:
3. Section 2.3 a) Mention the meaning of the symbol R 

Response:
The quantity R given in this section for each spectrograph is the typical source resolution (FWHM) in angstroms. We have noted this in the text.


Reviewer: 
b) For Figure 2 it would be good if, also, different symbols were
used for data points from SWIFT, LT and LCOGT 

Response:
We have used different symbols for different telescopes in Figure as requested and updated the figure caption to reflect the change.


Reviewer:
c) Table A3 gives data for 16 days, but Figure 3 shows spectra for 8 days.

Response:
We purposefully did not show all follow-up spectra in Figure 3, as we had numerous spectra taken within a few days of other spectra, and including all 16 in the same figure made it very difficult to differentiate individual epochs. We believe that the spectra selected for the figure span a large date range and show the evolution of the transient as intended, so we did not update this figure. However, we have updated the text in Section 2.3 to clarify that the figure only shows selected spectra, while Table A3 gives data for all the follow-up spectra that we obtained.


Reviewer:
4. Section 3.1 f_{sub} and f_{host} used in caption of fig 4 not explained in corresponding text.

Response:
This was a choice made to eliminate highly uncertain points from the figure to make it easier to read, and this has been clarified in the figure caption.


Reviewer:
5. figure 6 & 8 can be colored only in electronic form, different line styles can be used the differentiate the plots for different TDEs

Response:
We found that changing the line style on these spectra plots made it difficult to distinguish all spectral features. We have changed the colors in Figure 6 to match those of Figure 8 (black and red instead of blue and red), and believe that the two TDEs should be distinguishable from one another even in grayscale.


Reviewer:
6. Figure 7 can also be colored in electronic form only, the symbol size can be increased for clarity

Response:
The size of the symbols in Figure 7 has been increased as requested.
 

Reviewer:
7. Section 4: I get r = 4.1 10E-5 given N_{TDE} = 2 and N_g<dt> = 49000. But in text r ~ 5.4 10E-5 ??

Response:
This was a mistake and has been fixed in Section 4 and the abstract. The 90% confidence interval quoted is still correct.
